Feature Disentanglement of Robot Trajectories

Modeling trajectories generated by robot joints is complex and required for high level activities like trajectory generation, clustering, and classification. Disentagled representation learning promises advances in unsupervised learning, but they have not been evaluated in robot-generated trajectories. In this paper we evaluate three disentangling VAEs ($\beta$-VAE, Decorr VAE, and a new $\beta$-Decorr VAE) on a dataset of 1M robot trajectories generated from a 3 DoF robot arm. We find that the decorrelation-based formulations perform the best in terms of disentangling metrics, trajectory quality, and correlation with ground truth latent features. We expect that these results increase the use of unsupervised learning in robot control.

==> data/search-mlpvae-betavae-2D-correlation-matrix-beta5.0.csv <==
param_0;param_1;param_2;param_3;param_4;param_5;param_6;param_7;param_8;param_9;param_10;param_11;param_12;param_13;param_14
0.03525808596574726;0.5137332367578585;-0.0773721024367644;-0.13906911428381358;-0.18862590597301318;-0.14980725559068708;-0.16087653927271173;0.04747121276735686;0.06889151333376013;0.08231049039981395;-0.07354566788510986;-0.3831193019323009;0.0756118505338208;0.12977849676754516;0.1748471007760623
-0.0004891080190942885;0.27294116831955756;-0.04289192520678961;-0.07888667783881254;-0.10720661987753582;0.25976117068407556;-0.3107978502285569;0.051094857930570774;0.09866887228756521;0.13190894394416283;-0.2269629609638834;0.5333649986010939;-0.052696350293613727;-0.124328811512864;-0.18074556511378034
-0.016585844972964513;-0.2849132311859248;0.05906383165702635;0.09930649603845038;0.13274186937988608;0.03076436497489243;-0.014770394866307577;-0.019878466409967637;-0.019747959785939264;-0.017185333760896194;0.5254154724361105;-0.3946699381841553;-0.0016761758691809384;0.04121104194896829;0.08687581238744749
-0.00036657988604680934;-0.007114056862792431;0.0011075974937576245;0.004085138429623135;0.003206176745625668;-0.0064415747492808755;0.008942552212246416;-0.003228556221034461;-0.005456260186514636;-0.00640296202600821;-0.680201589077306;-0.5049450515606362;0.17411554273822463;0.26573961344048735;0.3182232551867112
-0.16762277208530799;0.22340797231051904;-0.014957739851681235;-0.04307283641176064;-0.07048439913035127;0.025501819358055323;0.047550263270791655;-0.02536854113505707;-0.038308195766924215;-0.04345835758687846;-0.26716939793376093;-0.373251324125055;0.09867374869297876;0.15780242437551756;0.1992001123422562
-0.033742953145420085;-0.02156586326990963;0.0022528251312172857;0.005194261636081076;0.002650530905424817;-0.7354901694236636;-0.43449175881424046;0.1494298560533841;0.22011785681065243;0.26377020318050015;0.009451686531381596;-0.014901554913745464;0.006582317574437568;0.012278310691609494;0.014436033757427164
-0.7095853248345205;0.6257961906177651;-0.01329339578619985;-0.08440122780551954;-0.1502021978361106;0.0023585540597455064;-0.0025597104584420493;0.0033839870463511583;-0.0014911703692966677;0.0013226651811516093;0.012852234875759814;0.008880539832768947;0.00011063424017843175;-0.0045222656455086415;-0.002940115538295625
-0.25830749377001966;0.3216453483402022;-0.016301011042776883;-0.05221193442870049;-0.08757246837699706;0.3693862748645127;-0.44693174089710475;0.021158181836166322;0.07105539020278347;0.11674267311617662;-0.1376898559206852;-0.23229019024126318;0.06401138702166785;0.09914424505770686;0.128139023591837
-0.017707468817368708;-0.020566473069102708;0.00043741961340129306;0.0017889802610246788;0.005040258149530141;0.5963253682786498;-0.5710034732232605;0.0023283193684798366;0.06666985193148807;0.12779695109072778;0.007707720110061016;0.004588794859158948;0.0042191349138317805;0.0029800892432399226;0.0045731696419837415
0.710635608596756;-0.26135793159171583;-0.04853209062837272;-0.02668476059047471;0.002195775275875039;0.26145259151040273;-0.23459751557102262;0.0048628627480638755;0.04202384300815401;0.0662311204803488;0.17625932393231022;-0.19837974439546183;0.012321176551395216;0.03666364939021934;0.0574126436411546
0.025717942746750204;-0.20416575824504316;0.03190576794449378;0.06337367996474164;0.08782897737484546;-0.49341878567412906;0.036041392350507725;0.05924297527444902;0.06767916429853771;0.06563171365827192;0.35716222323222124;0.18193961029972633;-0.07740936794327055;-0.1105781945966856;-0.12947871458382484
-0.20998876748826129;-0.4284533085706772;0.09891308460312087;0.16123196326211361;0.20256125980974982;-0.09116876168278716;-0.24507287743931966;0.027632447352529795;0.05886490436432762;0.08376905438088388;0.02646888612421011;0.43326658772879234;-0.07214377580581603;-0.13066707853881981;-0.1799369834141694
-0.6435522906958567;-0.5547203127712254;0.19137051831052226;0.28568861919118566;0.3433007985430916;0.02033739560724786;0.011861320186180111;-0.003426453071342821;-0.008953115882152054;-0.007946316092846623;3.572570452468454e-05;-0.0005989243539628251;-0.002086640083675782;0.0003665225089761932;-0.00011556219162284817
-0.18778499215921376;0.16412540600387848;-0.005158840580763195;-0.022440065213870673;-0.041686760511702496;-0.08302067494817998;-0.1650170114350773;0.04572323748136177;0.0689315762833296;0.08568202927226146;-0.6634426749925959;0.4134413272118314;0.014199076635040558;-0.031246236415744047;-0.07811895504525222
0.002679628846196044;0.0034817982091903356;-0.0061874433053763075;-0.006811932252797714;-0.008244497385673686;-0.01917493453207374;0.00022061603845386632;0.007357257159518524;0.008165512750439344;0.006204928682411389;-0.64727272640624;0.6240818125663553;-0.023399810718198272;-0.09613919794988368;-0.17006512593498632


==> data/search-mlpvae-betavae-2D-norm.csv <==
beta;val_loss;val_kl_latent;val_mse;val_mae;mean_corr
0.0;0.7686323286310832;;0.0015372646571571627;0.022289003091653187;0.640425282583727
0.01;2.0256452383168537;81.3760728371938;0.0024237690202270944;0.029363672074278195;0.428256972491685
0.1;7.503388121439617;51.80507359263101;0.004645761517484983;0.040922192001342776;0.4091670776206732
1.0;43.39513168538412;30.092136337483726;0.0266059906466802;0.0969682492129008;0.3984260841560013
5.0;132.9856233536784;17.262592369140627;0.09334532326539358;0.18388994410673776;0.5803925265683821
10.0;209.5963525390625;13.572622275472005;0.1477402595949173;0.2336054278659821;0.5245644236351967
50.0;531.1881661328125;4.597210053841145;0.6026553258196513;0.4875032988421122;0.4842536007358673
100.0;702.6520593294272;2.4792103329915363;0.9094620516840616;0.6140080615711212;0.4885092854693498


==> data/search-mlpvae-betavae-2D.csv <==
beta;val_loss;val_kl_latent;val_mse;val_mae;mean_corr
0.0;0.7686323286310832;0.0;0.0015372646571571629;0.022289003091653187;0.640425282583727
0.01;2.0256452383168537;0.813760728371938;0.0024237690202270944;0.029363672074278195;0.428256972491685
0.1;7.503388121439616;5.180507359263102;0.004645761517484983;0.040922192001342776;0.4091670776206732
1.0;43.395131685384115;30.092136337483723;0.026605990646680195;0.0969682492129008;0.3984260841560013
5.0;132.9856233536784;86.31296184570313;0.09334532326539358;0.18388994410673778;0.580392526568382
10.0;209.5963525390625;135.72622275472006;0.1477402595949173;0.23360542786598207;0.5245644236351967
50.0;531.1881661328125;229.86050269205728;0.6026553258196513;0.48750329884211224;0.4842536007358673
100.0;702.6520593294271;247.92103329915363;0.9094620516840617;0.6140080615711212;0.4885092854693498


==> data/search-mlpvae-decorr-2D-correlation-matrix-gamma5.0.csv <==
param_0;param_1;param_2;param_3;param_4;param_5;param_6;param_7;param_8;param_9;param_10;param_11;param_12;param_13;param_14
0.23482698044302372;-0.25235576191067627;0.013482901267204191;0.04573765149791151;0.0713598051719973;-0.27619222744551375;0.2864008574074848;-0.03636558094435967;-0.08448267249609707;-0.12760011051218575;-0.6033187603421442;0.01525519539086069;0.13017285673740017;0.17569051251134493;0.18096084582127392
-0.027461262119699688;-0.22191641079394486;-0.06270826841285523;-0.08811635832733597;-0.09053715111727742;0.4157791814788015;-0.4654092305356538;-0.06401338954563433;-0.04735460680614065;-0.016272645225219578;0.11689464616415605;-0.019802706055399376;-0.013632535158918348;-0.01508365359065516;-0.008639625017134637
-0.6298621942043634;-0.5551640590611936;0.19600700987191835;0.2926786749214737;0.3508727196943394;-0.01929173632172662;0.022677526972145624;0.0015502666207977416;-0.003824385201473593;-0.004096475799760126;-0.01927035087246852;-0.0033720999558373853;0.0021186143827356427;0.006226564668736818;0.006041910919171486
-0.0055093973677062934;0.008659454006873861;-0.00031419368871077476;-0.000562417513890804;-0.0033147586670748998;-0.3681445329027957;-0.4222052146662416;0.06619829730283969;0.11565364652062121;0.1565190157044883;0.03949242548864839;-0.4367002129571604;0.05678723003237706;0.11301863131789841;0.1591733330546294
0.007375024856623823;-0.003975328071851274;0.0011456825010069832;-0.00048039945480852467;0.0026727021449160183;0.6918605580437307;0.46373781686223237;-0.1494698264552588;-0.2249005109805498;-0.2727260615476629;-0.01272628722931615;0.005655022043807266;-0.006256460620109297;-0.010919488811142542;-0.012639144916281897
-0.7890874946169388;0.08635570011804346;0.10251740989502604;0.11380192598995034;0.10470703062472501;0.09578442173948104;-0.13167360616304094;0.06307957085864747;0.09853855715099477;0.12602584045519993;-0.11379553905334575;-0.12888695737949937;0.028858509885337717;0.0487471240847527;0.06550042856427879
-0.03626224072799935;0.27387951544277533;-0.03320480967778892;-0.06482942873631617;-0.09050978345655869;-0.3633623762124454;-0.47200927323895325;0.08363093252409051;0.1445345571999208;0.1919529358507956;0.017727783046111955;0.11210525660229179;0.04936593299780172;0.06995397295956873;0.0741898049139103
0.5508865368982;0.14170541052978747;-0.10621470812830212;-0.14350215986721895;-0.1562785711141608;0.4286762319541142;0.22214127657716104;-0.09330208067263547;-0.13436104987443442;-0.16459000234050988;0.19169640485105477;0.20460392332112565;-0.0492761041519684;-0.08163146764350857;-0.10003575483703142
-0.055177282864370084;-0.3243109033676542;0.031410054858722974;0.05986539674203757;0.08283844916951062;-0.4857698276254415;-0.33595673382473523;0.059072225996854626;0.09054317677979894;0.11782266200121673;0.2135325082768399;-0.3955290438987811;-0.029455584261554615;-0.014770558059284443;0.011619880274719467
0.29498980189269236;-0.08271295586720549;-0.04132479504195705;-0.04147185461175859;-0.03879376846011689;-0.09113662588676719;-0.29887800138821446;0.085156920684418;0.14735329449533235;0.18533866042361677;-0.5625869997043711;-0.18367710661804681;0.16241015581645668;0.23620064840151883;0.2660520128854825
0.028158829525392507;-0.10168520963738939;-0.009412573201390944;-0.005151814701356761;-0.00032562436829442463;-0.11721673098787909;0.1766605403857967;-0.005555821449397979;-0.02006891829312376;-0.036451020930243536;-0.3561178061835035;-0.5479568490611142;0.1788268794314801;0.2916977847561144;0.3603380337450447
0.06614184008925265;-0.033419491438524566;-0.0029838781064141437;0.003103239291362966;0.005618101106768745;0.029235268733213415;-0.04789727858890907;0.0005242197030051248;0.0026038000629894902;0.004422901145910231;-0.6645988819283767;0.5788193210993409;-0.03154020322051793;-0.1076505551111176;-0.18114236291240932
-0.08011301555261677;-0.1577611956871354;0.032437708879899205;0.05442937650917763;0.06617324639267659;-0.6893489594006712;-0.13870101293014486;0.10750417065380626;0.14357756595510043;0.1592551201595313;-0.081995158957199;-0.40113677871546105;0.10261131729630218;0.17906511449653248;0.22878880273036684
0.7128613594038367;-0.6036579899509895;0.013957785408011243;0.0862830469341901;0.1517748513895936;-0.07393715304130588;0.07552450621711185;0.0020279049993054076;0.0027568480358376515;-0.005295152128306146;0.03752254734628914;-0.030098938183376844;0.0017232050701768648;0.00978921153598463;0.010578186472393758
-0.008541623584853018;0.008267994915836593;0.0018346572542241794;7.903933393092706e-05;0.001531823627467374;-0.016328070506589056;-0.004562032752750251;0.007106531983232455;0.010275880009296308;0.011295073257606014;0.6736942589157403;0.49873019034799726;-0.1779125762952118;-0.27130540301821804;-0.3240906361972386


==> data/search-mlpvae-decorr-2D-norm.csv <==
gamma;val_loss;val_kl_latent;val_decorr;val_mse;val_mae;mean_corr
0.0;49.10896186116536;29.697327303263346;3.153481723480225;0.03882326904038588;0.11431538272460302;0.3843144062387064
0.01;47.724917036946614;29.54186588216146;3.2963623401387534;0.0363001750934124;0.11047006935119628;0.46455882186856634
0.1;46.54902184611002;28.72672934794108;3.1228677187093097;0.03502001142879327;0.10908344040314356;0.5201143996751376
1.0;43.87954808268229;30.77528554280599;2.7456034477233886;0.020717318192819755;0.0869260909485817;0.5549500005207348
5.0;57.21384910522461;29.17131879659017;2.0457968581136066;0.035627092036803566;0.1104053978673617;0.5983967597917796
10.0;58.74722491251627;31.239046361897785;1.598103630396525;0.023054284461041293;0.0912672492146492;0.5738835437087562
50.0;78.47244264567057;34.2673156262207;0.6583995493062337;0.022570298960308235;0.09067704524755478;0.5845885430986878
100.0;88.88857960693359;36.82096763875325;0.41958988700230915;0.020217246406674386;0.08604925753434499;0.5367963680397586


==> data/search-mlpvae-decov-2D-norm.csv <==
beta;gamma;val_loss;val_kl_latent;val_decorr;val_mse;val_mae;mean_corr
0.1;0.1;8.036706574401855;51.62481072896321;2.789214249610901;0.005190608169436455;0.04371538273294767;0.4112749072159125
0.1;1.0;9.617506403401693;52.5623478805542;1.530605096715291;0.005661333037838339;0.0459401382068793;0.4789268480044207
0.1;5.0;11.196760022074379;55.76774384002684;0.6666012736206055;0.004573958531518777;0.04094172851880391;0.5192957281723982
0.1;10.0;12.72181015258789;58.17672457834879;0.3924625965563456;0.0059590234371523065;0.04722424959301949;0.5391774963708268
0.1;50.0;14.523005074564614;66.69943384958903;0.10026707061564127;0.005679416312476;0.04666677696069082;0.5003637632779679
0.1;100.0;15.720615602722168;70.43295301157634;0.05549941415481566;0.006254757787088553;0.048972373677094776;0.4680557175401591
1.0;0.1;46.233294558919276;29.126526163330077;3.116726721096039;0.03359019146680832;0.10796170221885046;0.4757990160748989
1.0;1.0;44.91378289428711;30.78376489420573;2.781914634246826;0.022696206638316316;0.09070741281350454;0.5578035948681773
1.0;5.0;54.45199612467447;30.008167705485025;2.0432824208984375;0.028454832673271493;0.1008831423107783;0.584269287552696
1.0;10.0;63.653600760091145;29.915873346557614;1.6404054161173502;0.034667346586386365;0.10872432275215783;0.5471310657574479
1.0;50.0;79.37722656778972;33.58410509765625;0.6447584921549478;0.02711039359350999;0.09820852556149164;0.5790946337879136
1.0;100.0;88.36302997884113;36.049467794189454;0.38834283685302734;0.02695855697095394;0.09783689201672872;0.5603199043711498
5.0;0.1;133.117704925944;17.574415626139324;3.154780615441005;0.08986029768864312;0.18027121252377828;0.5625087082092095
5.0;1.0;136.10677583984378;17.633031207194012;3.0838088525390623;0.08971562189062436;0.18034939832687374;0.6054490546060928
5.0;5.0;147.63218572591146;17.47038557877604;2.858371490631103;0.09197680072625478;0.18261733425458276;0.6368544278278266
5.0;10.0;159.78527853190104;17.500824434895833;2.622386877370199;0.0921145751829942;0.1829238686831792;0.6341757408773088
5.0;50.0;217.91983253743493;18.35643845345052;1.6247095624348957;0.08980432429472605;0.18005186681588492;0.6053001002307269
5.0;100.0;260.0024232161458;18.975813551432296;1.19015216011556;0.09221627918680507;0.1831530543200175;0.6030308916460572
10.0;0.1;210.279469296875;13.68115631559245;3.1566319931825;0.14630448595444362;0.2335826502577464;0.5519874419208357
10.0;1.0;212.580156538086;13.700275751302083;3.1434582622782385;0.14486788148721058;0.2311771695915858;0.5716535957196047
10.0;5.0;224.5168912923177;13.57745451928711;2.9971675445149737;0.14751301667133968;0.2335877796125412;0.5732761852310856
10.0;10.0;238.76596955078125;13.619307088460285;2.886561815409343;0.14741456078370413;0.23388545020262397;0.6333853857219539
10.0;50.0;317.96408892252606;13.785503285644532;2.112231854817708;0.14899492641766865;0.2345098364305496;0.6030833595101016
10.0;100.0;384.81376753580736;14.38933626529948;1.6799326704508462;0.145854276154836;0.2322542285490036;0.6065961320498044
50.0;0.1;531.467905826823;4.62338608453776;3.180601528946559;0.5999610822423299;0.48711218694369;0.44404786112609534
50.0;1.0;534.3923112792969;4.640922361230468;3.1652012693277998;0.5983619842370351;0.4855113138008118;0.4237340189239368
50.0;5.0;547.5435899967448;4.552089046842449;3.1369632442321773;0.6085086426830292;0.4911948744646708;0.5121963629465862
50.0;10.0;562.4252260058594;4.597449755208333;3.1325778713989263;0.602453919210434;0.4865710553805033;0.4943973973390492
50.0;50.0;675.5792272981771;4.624374836946615;2.86216389070638;0.6025045819123586;0.488016797879537;0.5568147119811269
50.0;100.0;796.7907166992187;4.616722726660156;2.6109007947672525;0.6097290022850037;0.4897398910808563;0.5259671299283776
100.0;0.1;702.9323817643228;2.580927548063151;3.1959138709545134;0.889040071627299;0.6072985758209228;0.5541621780986384
100.0;1.0;705.3946903125;2.5142680731933598;3.1807885803731284;0.9015741894276936;0.6103263309828441;0.5338308343062308
100.0;5.0;717.2915894075522;2.4658944067057287;3.1476727436930343;0.9099275705337524;0.6132423748175303;0.5383806245882765
100.0;10.0;733.2199540234375;2.421663681152344;3.134137165903727;0.9194244300206502;0.615954836622874;0.5288364664656665
100.0;50.0;851.9161206901042;2.4552565776367192;2.981019212174479;0.9146790044657388;0.6152506354268392;0.5486479162471796
100.0;100.0;989.5190916666667;2.457255608235677;2.85038921015625;0.9175092203585308;0.6163563022359212;0.5114469927019191


==> data/search-mlpvae-decov-2D.csv <==
beta;gamma;val_loss;val_kl_latent;val_decov;val_mse;val_mae;mean_corr
0.1;0.1;8.036706574401855;5.1624810728963215;0.27892142496109007;0.005190608169436455;0.043715382732947665;0.4112749072159125
0.1;1.0;9.617506403401693;5.25623478805542;1.5306050967152913;0.005661333037838339;0.0459401382068793;0.47892684800442065
0.1;5.0;11.19676002207438;5.576774384002685;3.3330063681030273;0.004573958531518777;0.04094172851880391;0.5192957281723982
0.1;10.0;12.72181015258789;5.817672457834879;3.924625965563456;0.0059590234371523065;0.047224249593019484;0.5391774963708268
0.1;50.0;14.523005074564615;6.669943384958903;5.013353530782064;0.005679416312476;0.04666677696069082;0.5003637632779679
0.1;100.0;15.720615602722168;7.043295301157634;5.549941415481567;0.006254757787088553;0.048972373677094776;0.4680557175401591
1.0;0.1;46.23329455891927;29.126526163330077;0.31167267210960387;0.03359019146680832;0.10796170221885046;0.47579901607489894
1.0;1.0;44.91378289428711;30.783764894205728;2.781914634246826;0.022696206638316313;0.09070741281350454;0.5578035948681773
1.0;5.0;54.45199612467448;30.008167705485025;10.216412104492187;0.028454832673271497;0.1008831423107783;0.584269287552696
1.0;10.0;63.653600760091145;29.915873346557618;16.4040541611735;0.034667346586386365;0.10872432275215785;0.5471310657574479
1.0;50.0;79.37722656778972;33.58410509765625;32.237924607747395;0.02711039359350999;0.09820852556149165;0.5790946337879136
1.0;100.0;88.36302997884114;36.049467794189454;38.834283685302736;0.02695855697095394;0.09783689201672872;0.5603199043711498
5.0;0.1;133.117704925944;87.87207813069662;0.31547806154410046;0.08986029768864313;0.18027121252377828;0.5625087082092095
5.0;1.0;136.10677583984375;88.16515603597006;3.0838088525390623;0.08971562189062436;0.18034939832687377;0.6054490546060928
5.0;5.0;147.63218572591146;87.3519278938802;14.291857453155517;0.09197680072625478;0.18261733425458274;0.6368544278278266
5.0;10.0;159.78527853190104;87.50412217447916;26.223868773701987;0.09211457518299421;0.18292386868317922;0.6341757408773088
5.0;50.0;217.9198325374349;91.7821922672526;81.23547812174479;0.08980432429472605;0.18005186681588492;0.6053001002307269
5.0;100.0;260.0024232161458;94.87906775716147;119.01521601155599;0.09221627918680508;0.1831530543200175;0.6030308916460572
10.0;0.1;210.279469296875;136.8115631559245;0.31566319931825004;0.14630448595444362;0.23358265025774638;0.5519874419208357
10.0;1.0;212.58015653808593;137.00275751302084;3.143458262278239;0.14486788148721058;0.2311771695915858;0.5716535957196047
10.0;5.0;224.5168912923177;135.7745451928711;14.98583772257487;0.14751301667133968;0.2335877796125412;0.5732761852310856
10.0;10.0;238.76596955078125;136.19307088460286;28.865618154093426;0.14741456078370413;0.233885450202624;0.633385385721954
10.0;50.0;317.96408892252606;137.85503285644532;105.61159274088541;0.14899492641766865;0.23450983643054962;0.6030833595101016
10.0;100.0;384.8137675358073;143.8933626529948;167.99326704508462;0.145854276154836;0.2322542285490036;0.6065961320498044
50.0;0.1;531.467905826823;231.16930422688802;0.3180601528946559;0.5999610822423299;0.48711218694368996;0.44404786112609534
50.0;1.0;534.3923112792969;232.04611806152343;3.1652012693277993;0.5983619842370351;0.48551131380081175;0.4237340189239368
50.0;5.0;547.5435899967448;227.60445234212239;15.684816221160888;0.6085086426830292;0.4911948744646708;0.5121963629465862
50.0;10.0;562.4252260058594;229.87248776041667;31.32577871398926;0.602453919210434;0.4865710553805033;0.4943973973390492
50.0;50.0;675.5792272981771;231.21874184733073;143.108194535319;0.6025045819123586;0.48801679787953695;0.5568147119811269
50.0;100.0;796.7907166992187;230.8361363330078;261.09007947672524;0.6097290022850037;0.4897398910808563;0.5259671299283776
100.0;0.1;702.9323817643229;258.0927548063151;0.3195913870954514;0.889040071627299;0.6072985758209228;0.5541621780986384
100.0;1.0;705.3946903125;251.42680731933595;3.1807885803731284;0.9015741894276937;0.6103263309828441;0.5338308343062308
100.0;5.0;717.2915894075521;246.5894406705729;15.73836371846517;0.9099275705337524;0.6132423748175303;0.5383806245882765
100.0;10.0;733.2199540234375;242.16636811523438;31.34137165903727;0.9194244300206502;0.615954836622874;0.5288364664656665
100.0;50.0;851.9161206901042;245.5256577636719;149.05096060872395;0.9146790044657389;0.6152506354268392;0.5486479162471796
100.0;100.0;989.5190916666667;245.72556082356772;285.038921015625;0.9175092203585307;0.6163563022359212;0.5114469927019191


==> data/search-mlpvae-decov-2DD-correlation-matrix-beta5.0-gamma5.0.csv <==
param_0;param_1;param_2;param_3;param_4;param_5;param_6;param_7;param_8;param_9;param_10;param_11;param_12;param_13;param_14
-0.033601921423720676;-0.02356005499543273;0.0015135553904936888;0.004210911016239518;0.001485934866564248;-0.7404556323717666;-0.42516514178212406;0.1480371215504059;0.21768111657243844;0.2604318162303459;0.006723921714028635;-0.0142180554397503;0.007324335127533735;0.012967748606048445;0.01475211809606869
-0.7760805931540105;0.15515481703753808;0.0801556321292384;0.0778880505419775;0.0602565499045913;-0.040537700244501526;0.07383519785384897;0.009040459716831827;-0.000933075618630827;-0.00408460256832922;-0.3616190622578282;-0.24580326327034607;0.09081311512599452;0.13579257913352277;0.16290646170597117
0.0357750303737273;0.24929423620167632;-0.04009460552263075;-0.0715191323343436;-0.09523169240774859;-0.24702716112842255;0.51300861041414;-0.030729637729550435;-0.0918773578569185;-0.14555049338422574;-0.48879888637845814;0.23717906313049097;0.013832382189060797;-0.00965169815379465;-0.04044377579879355
0.002578991788297199;-0.00581845227186184;0.0003668452043074337;0.0029220335219369564;0.0018471873342955465;0.004883214855066446;0.019329225372494905;-0.006310912259405119;-0.010258704280873032;-0.012289757943967387;-0.672740816430986;-0.5113369172821034;0.17500768582862436;0.2676292703513942;0.3210084586023741
-0.641963505197471;-0.555417849603176;0.19060112463549464;0.2844944513093272;0.3420224205455075;0.02554068292758992;0.012361329798459164;-0.0031184633806169105;-0.008513181415215142;-0.0076100728670316226;0.008472291438163259;0.003971901464523042;-0.0033333354639210147;-0.0014008904619886922;-0.0021064060162787257
0.08546233582205062;-0.600321053875453;0.09014742728944314;0.1694670629602018;0.22850745138859807;-0.02762918946168773;-0.2217321728873637;0.014416359965193396;0.041202807293422655;0.06455376062707373;-0.31264932052965017;-0.22356438852189509;0.08221019644925186;0.12813110775410855;0.15173101787223564
0.7039265448279385;-0.6307447801393802;0.013202087399335745;0.08449674443094736;0.15028907507995215;-0.009312486976597088;-0.00010827780283492733;-0.003535031401705618;0.001365263732938775;-0.0015886916488001058;0.014569914778680903;0.004762695889377684;-0.005792654837196937;-0.003600700099679358;-0.00653471994671527
-0.008428378969940923;-0.01120259520575411;0.0011421547749872177;0.0025713616738093845;0.005556915864023487;0.5831986043703851;-0.5699750853110461;-0.00013045701058467038;0.0635788737934417;0.12438264557175117;0.013435567742784925;0.011823329625550447;0.0038810889185643674;0.0025215699271003353;0.003180968671520278
0.5314205822033549;0.19232758735238095;-0.11226397474357241;-0.1522312597515185;-0.17422284185004117;-0.3426365123536269;-0.38321317263596943;0.0917065554717415;0.1528261446215398;0.19026590541573843;-0.03279430844018809;0.25866861675248654;-0.03321079098526447;-0.06696710494117335;-0.09474124420367694
0.010546960991279627;0.17906084359597954;-0.033594229710408624;-0.05550307030790798;-0.07734613210451079;-0.5624391644201825;-0.3285639634280306;0.11108193590459042;0.16359888443670104;0.19402582877184274;-0.36059541763736613;0.3281767313799919;-0.0040735769655494405;-0.04003860414142584;-0.07695245544913627
-0.011532645011806286;0.009588514791293091;-0.004944727379243714;-0.006030724386952713;-0.008400505543430697;-0.02105763168304786;-0.010186151179213572;0.008528416759007106;0.010702920800380107;0.009869678434191582;-0.6501814646151098;0.6238779893820302;-0.022718449172198146;-0.0956532232998367;-0.16941050905174035
0.7452880847212784;-0.09666126962544065;-0.08386334620355795;-0.08565564062744552;-0.07036392464291712;0.44255622074375184;0.056595987452852735;-0.07298543302146282;-0.08564490598083184;-0.09276919465119808;0.057386347222382415;-0.24700247727298938;0.03320416826273992;0.06636444804505993;0.0938358798782429
-0.20758700738317543;0.3628093579354228;-0.026323055981385644;-0.0701589235426918;-0.10448936943712883;0.09599987330871991;0.4980962416259044;-0.07965747141283655;-0.15049269507490748;-0.2025965811571751;0.3611426056271988;0.24080635007258874;-0.09346279179968242;-0.14246760576720258;-0.16780840356275314
0.3792660119495983;0.09052646288373985;-0.07510140345798845;-0.10191025382896643;-0.1103023835174424;0.13895043009434443;0.19685255001799948;-0.04649856604125502;-0.07398456175696655;-0.09555836680456775;0.12191194089695251;0.6322271814239155;-0.1248999904820202;-0.22001091621275057;-0.2912112047615676
0.469638595989841;-0.06518263811564655;-0.05886968971679805;-0.06435053491349421;-0.06180389748245997;-0.7014683377655031;-0.06817107770556845;0.09479781269237822;0.12005276660713024;0.12481189968890828;0.32740641118253677;-0.19569904494214804;-0.007595637264677056;0.014427087014531624;0.037543895497932855


==> data/search-mlpvae-decov-3D-xrock-mobile-arm-norm.csv <==
beta;gamma;val_loss;val_kl_latent;val_decov;val_mse;val_mae;mean_corr
0.1;0.1;942.4601203529049;355.5326747427635;173.4968144036521;0.16489215518822065;0.2196302691969937;0.5000069076389573
0.1;1.0;815.0382817872634;362.204410390196;172.67047212528294;0.14160324397404198;0.21043682114155116;0.5408061377403074
0.1;5.0;885.6387212256252;358.4163181567341;195.73222042660495;0.1545085618777058;0.21529622563189768;0.515446167713392
0.1;10.0;806.9751473131132;355.344932036944;181.14798574827162;0.14026193713514307;0.2076818753782076;0.5029069806533499
0.1;50.0;850.0451892613941;352.520588838049;159.13311929665284;0.14814420576828094;0.2128696783236625;0.5163363358588612
0.1;100.0;795.8676662956483;362.3035987547142;193.8551562113442;0.13811587399094585;0.20592541016465005;0.5025233305451011
1.0;0.1;936.9066078864473;145.25751819402674;21.591894688666198;0.14393619803850674;0.21268911837790172;0.3964447742396908
1.0;1.0;895.2302141196714;140.02211909453965;24.102901754866032;0.1373105627238543;0.20850520750675236;0.4042939904198019
1.0;5.0;939.5447553075876;138.04770050280752;22.382024889294218;0.14572673731261734;0.211721570124404;0.3937747902341095
1.0;10.0;919.3562939747992;141.52494305217525;23.721326077234448;0.14142388193089322;0.2099291455095557;0.405321851587951
1.0;50.0;969.4356145857488;142.52293681022005;23.256492321574452;0.15034775960678612;0.2153320383637964;0.3853289045135293
1.0;100.0;882.1578265251081;140.8258235609884;23.363054940366915;0.1347876369065228;0.20836051652102308;0.3935276472356467
5.0;0.1;1502.9698055930871;92.60676976670024;17.991504049605858;0.18907926488749127;0.2348261853419402;0.25590320900450003
5.0;1.0;1610.3799886236625;93.72361388971625;18.130838016142985;0.20759307635260651;0.24013702223147101;0.2761766575349394
5.0;5.0;1404.1775072739838;92.86481528661145;18.04122577938624;0.17088244193793026;0.2312045392739739;0.2719152538646941
5.0;10.0;1351.3046603319888;93.04809347125746;17.90079577079505;0.16110258075136227;0.22788033583342795;0.2790484149619289
5.0;50.0;1474.0178913513532;87.90906115811833;18.146402981898408;0.18808592470239466;0.2392683846572916;0.2716752940861137
5.0;100.0;1498.7685875625132;94.70312844899955;17.67232612177564;0.186409626446446;0.23363603977100336;0.2866588417678216
10.0;0.1;2205.375174710554;71.70477153274268;17.70238381033601;0.2706049926204564;0.28651185232316045;0.2870379345051853
10.0;1.0;1780.004811596871;77.58036745562097;17.326350622435697;0.18258202471078785;0.24365009662664194;0.290496754445914
10.0;5.0;2037.4736247094586;71.85939001055661;17.931130855728075;0.2397963135949921;0.2736107846234907;0.3075247284455181
10.0;10.0;1833.1809733378823;73.56381143877212;17.67557899042299;0.1995532472663724;0.25650281549539466;0.2711261383112404
10.0;50.0;1966.9095997831823;77.59700731384855;17.59098702502325;0.21653445927772616;0.25266782222496953;0.2718013261397095
10.0;100.0;2502.703703696315;66.49953675119409;17.742434352167205;0.3341287882861628;0.30902726376456263;0.2167689717906832
50.0;0.1;5303.047655530191;47.51736065562206;17.775236883580696;0.532214477958745;0.33874252496038915;0.2287948385276037
50.0;1.0;4929.244982857686;48.00584538888277;17.829271262182274;0.4598095845294162;0.3476463099966908;0.2321946318020648
50.0;5.0;4888.73050663495;47.99432675691554;17.958070359864166;0.4525480308160905;0.3445929918344009;0.2411539690827893
50.0;10.0;4536.499524756714;49.837032588462165;17.63391649935158;0.3717541640327018;0.32195785861124265;0.2772719673242616
50.0;50.0;4927.369435103594;47.924734175145204;17.769959415837604;0.4602059502902788;0.3479903944309755;0.2321874473412989
50.0;100.0;5124.313891632286;47.873289184803745;17.707307713731318;0.4964817156281161;0.35531926725887103;0.2368896179425186
100.0;0.1;7256.418404074995;41.53642531126723;17.846788416105667;0.5641410671990733;0.369931231917976;0.2780189008767805
100.0;1.0;6985.571496097836;42.059567205046754;17.819250459365687;0.5053845053083483;0.35599045643196725;0.2595931611629548
100.0;5.0;7027.410161935058;42.00163672382538;17.981896634687054;0.5140448167392373;0.3594104841453063;0.33274181655311363
100.0;10.0;7133.203907137393;42.18365312917203;17.759752931508967;0.5299706524898182;0.3633565374096339;0.28223150099422245
100.0;50.0;6906.790465117756;42.179205394601674;17.77824535731012;0.4888854408911184;0.3536565035955171;0.29146505777739523
100.0;100.0;7109.287741584584;41.658516314803904;17.773685290744204;0.5351702016740192;0.3621068546852935;0.2698272310074335


==> data/search-mlpvae-decov-3D-xrock-mobile-arm.csv <==
beta;gamma;val_loss;val_kl_latent;val_decov;val_mse;val_mae;mean_corr
0.1;0.1;942.460120352905;35.55326747427635;17.34968144036521;0.16489215518822065;0.21963026919699372;0.5000069076389573
0.1;1.0;815.0382817872634;36.2204410390196;172.67047212528294;0.14160324397404198;0.21043682114155113;0.5408061377403074
0.1;5.0;885.6387212256251;35.841631815673416;978.6611021330247;0.1545085618777058;0.21529622563189768;0.515446167713392
0.1;10.0;806.9751473131132;35.5344932036944;1811.4798574827157;0.14026193713514307;0.20768187537820762;0.50290698065335
0.1;50.0;850.045189261394;35.2520588838049;7956.655964832642;0.14814420576828094;0.2128696783236625;0.5163363358588612
0.1;100.0;795.8676662956484;36.23035987547142;19385.51562113442;0.13811587399094583;0.20592541016465005;0.5025233305451011
1.0;0.1;936.9066078864472;145.25751819402674;2.1591894688666193;0.14393619803850677;0.21268911837790175;0.3964447742396908
1.0;1.0;895.2302141196714;140.02211909453965;24.10290175486603;0.1373105627238543;0.20850520750675233;0.4042939904198019
1.0;5.0;939.5447553075877;138.04770050280752;111.91012444647107;0.14572673731261734;0.21172157012440398;0.3937747902341095
1.0;10.0;919.3562939747991;141.52494305217525;237.21326077234448;0.14142388193089322;0.20992914550955566;0.405321851587951
1.0;50.0;969.4356145857487;142.52293681022005;1162.8246160787223;0.15034775960678612;0.21533203836379639;0.3853289045135293
1.0;100.0;882.1578265251082;140.8258235609884;2336.3054940366915;0.1347876369065228;0.20836051652102308;0.3935276472356467
5.0;0.1;1502.9698055930871;463.0338488335012;1.7991504049605858;0.18907926488749127;0.2348261853419402;0.25590320900450003
5.0;1.0;1610.3799886236623;468.61806944858125;18.130838016142985;0.20759307635260654;0.240137022231471;0.2761766575349394
5.0;5.0;1404.1775072739838;464.3240764330572;90.20612889693119;0.17088244193793026;0.2312045392739739;0.27191525386469406
5.0;10.0;1351.3046603319888;465.2404673562873;179.0079577079505;0.16110258075136227;0.22788033583342795;0.2790484149619289
5.0;50.0;1474.017891351353;439.5453057905917;907.3201490949205;0.18808592470239463;0.23926838465729158;0.27167529408611374
5.0;100.0;1498.7685875625132;473.51564224499776;1767.2326121775639;0.18640962644644601;0.23363603977100336;0.2866588417678216
10.0;0.1;2205.375174710554;717.0477153274267;1.7702383810336013;0.2706049926204564;0.28651185232316045;0.2870379345051853
10.0;1.0;1780.004811596871;775.8036745562097;17.3263506224357;0.18258202471078783;0.24365009662664194;0.290496754445914
10.0;5.0;2037.4736247094588;718.5939001055661;89.65565427864037;0.2397963135949921;0.2736107846234907;0.30752472844551815
10.0;10.0;1833.1809733378823;735.6381143877213;176.75578990422994;0.19955324726637239;0.25650281549539466;0.2711261383112404
10.0;50.0;1966.9095997831826;775.9700731384855;879.5493512511625;0.21653445927772616;0.25266782222496953;0.2718013261397095
10.0;100.0;2502.7037036963147;664.9953675119408;1774.2434352167204;0.33412878828616277;0.30902726376456263;0.2167689717906832
50.0;0.1;5303.047655530191;2375.868032781103;1.7775236883580696;0.532214477958745;0.33874252496038915;0.22879483852760366
50.0;1.0;4929.244982857686;2400.2922694441386;17.829271262182274;0.45980958452941617;0.3476463099966908;0.2321946318020648
50.0;5.0;4888.73050663495;2399.7163378457767;89.79035179932083;0.4525480308160905;0.3445929918344009;0.24115396908278933
50.0;10.0;4536.499524756714;2491.851629423108;176.33916499351582;0.3717541640327018;0.32195785861124265;0.27727196732426157
50.0;50.0;4927.369435103594;2396.23670875726;888.4979707918802;0.46020595029027883;0.3479903944309755;0.23218744734129895
50.0;100.0;5124.313891632286;2393.6644592401867;1770.7307713731318;0.49648171562811605;0.355319267258871;0.2368896179425186
100.0;0.1;7256.418404074995;4153.642531126723;1.7846788416105668;0.5641410671990733;0.369931231917976;0.27801890087678055
100.0;1.0;6985.571496097836;4205.956720504675;17.819250459365687;0.5053845053083483;0.35599045643196725;0.2595931611629548
100.0;5.0;7027.410161935057;4200.163672382538;89.90948317343526;0.5140448167392373;0.3594104841453063;0.33274181655311363
100.0;10.0;7133.203907137392;4218.365312917202;177.59752931508967;0.5299706524898182;0.3633565374096339;0.28223150099422245
100.0;50.0;6906.790465117756;4217.920539460167;888.912267865506;0.48888544089111835;0.3536565035955171;0.29146505777739523
100.0;100.0;7109.287741584584;4165.85163148039;1777.3685290744204;0.5351702016740192;0.36210685468529347;0.2698272310074335

